Report of the Working Group on Precision Measurements

In the first part of this report, we discuss the prospects for measuring the W mass and width in Run II. The basic techniques used to measure M_W are described and the statistical, theoretical and detector-related uncertainties are discussed in detail. Alternative methods of measuring the W mass at the Tevatron and the prospects for M_W measurements at other colliders are also described. In the second part, we discuss the measurement of the forward backward asymmetry in Drell Yan production in Run II which can be used to determine the effective weak mixing angle. Estimates of the statistical and systematic uncertainties in Run II are given. The third part summarizes the features of the FORTRAN package GAPP which performs a fit to the electroweak observables and extracts the probability distribution function of the Higgs boson mass.

==> jelatex.inc <==
% some of JE's definitions
\def\d0{D\O}
\def\D0{D\O}
\def\w{$W$}
\def\W{$W$}
\def\z{$Z$}
\def\Z{$Z$}
\def\wg{$W\gamma$}
\def\ww{$WW$}
\def\wpwm{$W^+W^-$}
\def\wz{$WZ$}
\def\wwg{$WW\gamma$}
\def\wwv{$WWV$}
\def\wwz{$WWZ$}
\def\zg{$Z\gamma$}
\def\zzg{$ZZ\gamma$}
\def\zgg{$Z\gamma\gamma$}
\def\pt{$p_T$}
\def\et{$E_T$}
\def\etmisv {\mbox{${\hbox{${\vec E}$\kern-0.6em\lower-.1ex\hbox{/}}}_T$}}
\def\etmis  {\mbox{${\hbox{$E$\kern-0.6em\lower-.1ex\hbox{/}}}_T$}}
\def\pdf    {parton distribution function }
\def\pdfs   {parton distribution functions }
\def\ifmath#1{\relax\ifmmode #1\else $#1$}%
\def\TeV{\ifmmode {\mathrm{ Te\kern -0.1em V}}\else
                   \textrm{Te\kern -0.1em V}\fi}%
\def\GeV{\ifmmode {\mathrm{ Ge\kern -0.1em V}}\else
                   \textrm{Ge\kern -0.1em V}\fi}%
\def\MeV{\ifmmode {\mathrm{ Me\kern -0.1em V}}\else
                   \textrm{Me\kern -0.1em V}\fi}%
\def\GeVcc{\ifmmode {\mathrm{ \GeV/c^2}}\else
                   \textrm{Ge\kern -0.1em V/c$^2$}\fi}%
\def\MeVcc{\ifmmode {\mathrm{ \MeV/c^2}}\else
                   \textrm{Me\kern -0.1em V/c$^2$}\fi}%
\def\pbar               {\mbox{$\overline{p}$}}
\def\pbarp              {\mbox{$\overline{p}p$}}
\def\ppbar              {\mbox{$p\overline{p}$}}
\def\ttbar              {\mbox{$t\overline{t}$}}
\newcommand{\Afb}       {A_{\mathrm{FB}}}
\newcommand{\AFB}       {A_{\mathrm{FB}}}
\newcommand{\ee}        {\mbox{$e^+e^-$}}
\newcommand{\qq}        {\mbox{$q\overline q$}}
\newcommand{\uu}        {\mbox{$u\overline u$}}
\newcommand{\dd}        {\mbox{$d\overline d$}}
\newcommand{\bb}        {\mbox{$b\overline b$}}
\newcommand{\SM}        {\mbox{SM}}
\def\eg{{\it e.g.}}
\def\ie{{\it i.e.}}
\def\etal{{\it et al.}}
\def\isajet{{\sc isajet}}
\def\geant{{\sc geant}}
\def\pythia{{\sc pythia}}
\def\vecbos{{\sc vecbos}}
\def\herwig{{\sc herwig}}
\newcommand{\tab}{\hspace*{0.5in}}

\def\grad{\nabla}
\def\gradvec{\mbox{\boldmath $\nabla$}}
\def\Aslash{\mbox{${\hbox{$A$\kern-0.55em\hbox{/}}}$}}
\def\pslash{\mbox{${\hbox{$p$\kern-0.45em\hbox{/}}}$}}

% end of JE's definitions

